Non-blocking Dynamic Unbounded Graphs with Wait-Free Snapshot

Graphs are arguably one of the most fundamental data-structure used in many domains such as block-chain, networks etc. Theoretically and practically, improving Graph performance is one of the most studied and omnipresent research problems. In this paper, we have implemented a dynamic unbounded concurrent graph which can perform the add, delete or lookup operations on vertices and edges concurrently. All these methods are lock-free and linearizable. On top of this, we have also implemented the wait-free graph snapshot algorithm. To the best of knowledge this is first wait-free implementation of snapshot on concurrent graphs. We have used the snapshot of the algorithm to calculate the diameter and between centrality. We have compared our implementation with its counterparts and outperformed them by a good margin. This illustrates the efficiency of our snapshot method which is a generic method and can be used to perform other useful graph analytics operations.

==> Experiments/Exp1/look_icdcn.csv <==
1,105992
2,407363
3,936402
4,990892
5,1067155

==> Experiments/Exp1/look_opodis.csv <==
1,2164
2,4643
3,175475
4,970885
5,1349042

==> Experiments/Exp1/look_report.csv <==
1,1760
2,1539
3,1954
4,1739
5,1376

==> Experiments/Exp1/up_icdcn.csv <==
1,91907
2,226782
3,790542
4,942487
5,1065817

==> Experiments/Exp1/up_opodis.csv <==
1,269
2,5000
3,120902
4,2884928
5,5082162

==> Experiments/Exp1/up_report.csv <==
1,3266
2,1887
3,1551
4,1640
5,1772

==> Experiments/Exp2/look_icdcn.csv <==
1,177876
2,331518
3,1099949
4,1305720
5,2068990

==> Experiments/Exp2/look_opodis.csv <==
1,110839
2,204804
3,2798812
4,5496605
5,8813970

==> Experiments/Exp2/look_report.csv <==
1,84199
2,109808
3,147840
4,210585
5,845687

==> Experiments/Exp2/up_icdcn.csv <==
1,246830
2,586734
3,890608
4,1454567
5,2311047

==> Experiments/Exp2/up_opodis.csv <==
1,109328
2,211248
3,3355510
4,5526710
5,7564687

==> Experiments/Exp2/up_report.csv <==
1,83528
2,103172
3,98570
4,192852
5,957135

==> Experiments/Exp3/look_icdcn.csv <==
1,186732
2,779815
3,954508
4,1548392
5,2413705

==> Experiments/Exp3/look_opodis.csv <==
1,114246
2,198952
3,2878670
4,5150140
5,8466970

==> Experiments/Exp3/look_report.csv <==
1,98995
2,116701
3,124110
4,445664
5,1196227

==> Experiments/Exp3/up_icdcn.csv <==
1,247613
2,341018
3,929935
4,1631560
5,2392940

==> Experiments/Exp3/up_opodis.csv <==
1,115377
2,193946
3,2674240
4,4574417
5,7816135

==> Experiments/Exp3/up_report.csv <==
1,92064
2,113988
3,123645
4,519873
5,1130891

==> Experiments/Exp4/look_icdcn.csv <==
1,1067155
2,1820477
3,2434088
4,2285310
5,3233722

==> Experiments/Exp4/look_opodis.csv <==
1,5522472
2,7400475
3,11120325
4,15908150
5,20089750

==> Experiments/Exp4/look_report.csv <==
1,1376
2,2613
3,4173
4,5397
5,7316

==> Experiments/Exp4/up_icdcn.csv <==
1,1065817
2,2010657
3,3033580
4,3598895
5,3510928

==> Experiments/Exp4/up_opodis.csv <==
1,5082162
2,12132300
3,15083875
4,17981925
5,19594960

==> Experiments/Exp4/up_report.csv <==
1,1772
2,2234
3,5793
4,4893
5,7087

==> Experiments/Exp5/look_icdcn.csv <==
1,2068990
2,3165937
3,4460812
4,5123682
5,6721282

==> Experiments/Exp5/look_opodis.csv <==
1,8813970
2,12552650
3,19532475
4,21393850
5,25462750

==> Experiments/Exp5/look_report.csv <==
1,845687
2,1447017
3,2191275
4,2491455
5,2774162

==> Experiments/Exp5/up_icdcn.csv <==
1,2311047
2,3233142
3,4863907
4,5927722
5,7580017

==> Experiments/Exp5/up_opodis.csv <==
1,7564687
2,14039025
3,18234550
4,21765875
5,24909950

==> Experiments/Exp5/up_report.csv <==
1,957135
2,1539285
3,2081285
4,2409757
5,2922957

==> Experiments/Exp6/look_icdcn.csv <==
1,2413705
2,3813867
3,5671062
4,5767460
5,7388737

==> Experiments/Exp6/look_opodis.csv <==
1,8466970
2,14467825
3,18547900
4,22703775
5,28367675

==> Experiments/Exp6/look_report.csv <==
1,1196227
2,1831595
3,2449145
4,2965675
5,3727440

==> Experiments/Exp6/up_icdcn.csv <==
1,2392940
2,4147642
3,5291000
4,6698040
5,8485160

==> Experiments/Exp6/up_opodis.csv <==
1,7816135
2,14426675
3,19403675
4,19580450
5,25392575

==> Experiments/Exp6/up_report.csv <==
1,1130891
2,1902080
3,2350210
4,2809740
5,3845980

==> Experiments/Exp7/look_icdcn.csv <==
1,784375
2,662631
3,1381462
4,1600777
5,3776865

==> Experiments/Exp7/look_opodis.csv <==
1,4135565
2,7912490
3,14986375
4,14999350
5,23574350

==> Experiments/Exp7/look_report.csv <==
1,860
2,1123
3,1760
4,1915
5,2316

==> Experiments/Exp7/up_icdcn.csv <==
1,735713
2,678568
3,1481522
4,2085892
5,4281340

==> Experiments/Exp7/up_opodis.csv <==
1,4421215
2,6563255
3,14694300
4,16197775
5,25523775

==> Experiments/Exp7/up_report.csv <==
1,1525
2,1728
3,2118
4,2270
5,2685

==> Experiments/Exp8/look_icdcn.csv <==
1,105330
2,1429412
3,4181147
4,5199855
5,13057185

==> Experiments/Exp8/look_opodis.csv <==
1,3680347
2,7708777
3,22662950
4,24204550
5,36764500

==> Experiments/Exp8/look_report.csv <==
1,56263
2,1439517
3,3103727
4,4251167
5,7795157

==> Experiments/Exp8/up_icdcn.csv <==
1,192922
2,1594395
3,3907837
4,6166587
5,12088225

==> Experiments/Exp8/up_opodis.csv <==
1,5762212
2,7355275
3,16003875
4,22174550
5,31131625

==> Experiments/Exp8/up_report.csv <==
1,61029
2,1279835
3,2559137
4,4079762
5,7051110

==> Experiments/Exp9/look_icdcn.csv <==
1,123388
2,1287520
3,4019285
4,5049942
5,10809122

==> Experiments/Exp9/look_opodis.csv <==
1,3588092
2,7524625
3,17171100
4,19924750
5,26454675

==> Experiments/Exp9/look_report.csv <==
1,51566
2,959244
3,2811120
4,3490867
5,7398062

==> Experiments/Exp9/up_icdcn.csv <==
1,137448
2,1477285
3,3987810
4,5953617
5,10979390

==> Experiments/Exp9/up_opodis.csv <==
1,3876607
2,4893850
3,15099500
4,18327900
5,30543525

==> Experiments/Exp9/up_report.csv <==
1,55236
2,1120553
3,2828455
4,3895632
5,6396485

==> figs/graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{163.757967bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75224478)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graph.pdf}}%
    \put(0.00733169,0.69335722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_1$}}}%
    \put(0.21931204,0.72757817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_2$}}}%
    \put(0.7230677,0.72951659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graph.pdf}}%
    \put(0.10955838,0.23231151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.27603654,0.33673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.02716571,0.4516364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10$}}}%
    \put(0.2605683,0.49246072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.58746997,0.62383253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$9$}}}%
    \put(0.76250378,0.4957722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$}}}%
    \put(0.14694009,0.08621579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.43249486,0.24373239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.35669306,0.08413932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$7$}}}%
    \put(0.58306011,0.12255543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
    \put(0.66698929,0.2806993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$6$}}}%
    \put(0.84039894,0.36687595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$}}}%
    \put(0.86843521,0.16441218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$9$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{graph.pdf}}%
  \end{picture}%
\endgroup%

